Quizzard@INOVA Challenge 2025 -- Track A: Plug-and-Play Technique in Interleaved Multi-Image Model

This paper addresses two main objectives. Firstly, we demonstrate the impressive performance of the LLaVA-NeXT-interleave on 22 datasets across three different tasks: Multi-Image Reasoning, Documents and Knowledge-Based Understanding and Interactive Multi-Modal Communication. Secondly, we add the Dense Channel Integration (DCI) connector to the LLaVA-NeXT-Interleave and compare its performance against the standard model. We find that the standard model achieves the highest overall accuracy, excelling in vision-heavy tasks like VISION, NLVR2, and Fashion200K. Meanwhile, the DCI-enhanced version shows particular strength on datasets requiring deeper semantic coherence or structured change understanding such as MIT-States_PropertyCoherence and SlideVQA. Our results highlight the potential of combining powerful foundation models with plug-and-play techniques for Interleave tasks. The code is available at https://github.com/dinhvietcuong1996/icme25-inova.

==> main_an.txt <==
\documentclass[conference]{IEEEtran}
\IEEEoverridecommandlockouts
% The preceding line is only needed to identify funding in the first footnote. If that is unneeded, please comment it out.
\usepackage{cite}
\usepackage{amsmath,amssymb,amsfonts}
\usepackage{algorithmic}
\usepackage{graphicx}
\usepackage{textcomp}
\usepackage{multicol, multirow}
\usepackage{xcolor}
\def\BibTeX{{\rm B\kern-.05em{\sc i\kern-.025em b}\kern-.08em
    T\kern-.1667em\lower.7ex\hbox{E}\kern-.125emX}}
\begin{document}

\title{ICME 2025 Paper Title}

\author{Anonymous ICME submission}

\maketitle

\begin{abstract}
The demand for enhancing transformer-based models for image-text interleaved data has surged over the past decade, driven by their undeniable utility in real-world applications such as medical diagnosis, educational query assistance, and violent content prevention. Motivated by this, we adopt the state-of-the-art LLAVA architecture, incorporating a modified [something], to tackle four distinct tasks, including interactive multimodal communication, multi-image reasoning, document and knowledge-based understanding, and multi-image discrimination. Our modified model, so called ABC, is trained on several datasets and demonstrates impressive performance, achieving an accuracy of over [] percent in [] out of [] datasets. While there are still rooms for further improvement, ABC is undoubtedly worthwhile for real-case implementation. 
\end{abstract}

\begin{IEEEkeywords}
interleave, llava, comprehension
\end{IEEEkeywords}

\section{Introduction}

Transformers-style models have come a long way to become as developed and well-researched as today.  First studies only focused on text data, the main task of which was to translate a sentence from a given language to another language. Out of these, the most famous representative is \cite{vaswani2017attention} by Vaswani et al. The authors introduced the Transformer architecture, which replaces recurrent and convolutional layers with a self-attention mechanism for faster and more efficient sequence processing. The model uses multi-head self-attention, positional encodings, and feed-forward layers to capture long-range dependencies in text without recurrence. It is evaluated on WMT 2014 English-to-German and English-to-French translation tasks, achieving a BLEU score of 28.4 on English-to-German, surpassing previous state-of-the-art models. significantly improving translation quality while reducing training time. The model became the foundation for modern NLP models like BERT \cite{devlin2019bert}, GPT \cite{brown2020gpt}, and T5 \cite{radford2021t5}. Later, image data was incorporated into the domain, with significant research focusing on Vision Transformers (ViTs), which apply the Transformer architecture to image processing.~\cite{Swin transformer: Hierarchical vision transformer using shifted windows; Training data-efficient image transformers & distillation through attention; Twins: Revisiting the design of spatial attention in vision transformers}. Unlike traditional CNNs, ViTs divide images into smaller patches and utilize self-attention to capture long-range dependencies across the image. This approach has proven to be highly scalable and robust, offering a strong alternative to convolutional networks for image analysis. For instance, Dosovitskiy et al. ~\cite{dosovitskiy2020image} used a pure Transformer model for image classification, removing the need for convolutional layers. Their approach involves processing images as sequences of patches and applying a standard Transformer encoder on each patch, achieving performance that either matches or surpasses state-of-the-art CNNs on datasets like ImageNet, CIFAR-100, and VTAB, especially when pre-trained on large datasets. 

% As Transformer getting more developed, different topics were created, including those that were not possible in the past due to limited memory processing such as .....

% Initial studies tended to solve a particular data type. For instance, .....

As Transformer models developed, new topics emerged that were previously unfeasible due to memory constraints. For example, large-scale document classification~\cite{Efficient classification of long documents using transformers} and long-context machine translation~\cite{Improving long context document-level machine translation} became possible, as Transformers could now process much longer input sequences, such as entire books or lengthy legal documents, without running into memory limitations. Tasks like video understanding~\cite{Is space-time attention all you need for video understanding?} also became feasible, where Transformers can handle longer temporal sequences in videos, enabling better action recognition and video captioning. For instance, thanks to more powerful processors, larger and more complicated architectures like Contrastive Language-Image Pre-training (CLIP) were invented that improved the accuracy of image captioning substantially. Specifically, the model was introduced by Radford et al.~\cite{radford2021clip} that learns visual concepts from textual descriptions. CLIP was trained on a dataset of 400 million (image,text) pairs collected from the internet worldwide using a constrastive learning objective to associate images with their corresponding textual descriptions. This approach enables CLIP to perform a wide range of tasks in a zero-shot manner, surpassing the performance of various benchmarks such as ResNet-50. Furthermore, the authors highlighted that their novel model can learn directly from natural language supervision which allows it to generalize across different tasks, including optical character recognition, action recognition in videos and geo-localization.

Remarkably, in recent years, multi-model data has immersed as a central topic in the literature, where different types of data such as texts, images, audios and videos are trained and processed on a general model rather than inventing a separate model for each of the tasks, significantly reducing the time and space complexity while offering a more flexible framework. In \cite{liu2024llavanext}, Li et al. introduced a so-called LLaVA-NeXT-Interleave model to handle multi-image, video, 3D, and single-image tasks within a unified large multi-modal framework. At its core, it employs a pretrained vision encoder such as CLIP-ViT or similar Transformer-based models to process images and extract high-level visual features. This is optimized to handle multiple images, video frames, or 3D multi-view data in a flexible manner. Unlike conventional architectures that treat images and texts separately, the model introduces an interleaved image-text processing mechanism, allowing it to handle sequential visual data efficiently by integrating multiple images or frames within a single context-aware representation. These extracted visual embeddings are then passed to a powerful large language model (LLM) which serves as the reasoning and generation engine, ensuring deep semantic understanding of both text and visual content. The model is further fine-tuned on M4-Instruct, a dataset with 1.18 million samples across 14 tasks and 41 datasets, covering multi-image, video, 3D, and single-image domains, enhancing its generalization across various vision-language tasks. By leveraging a unified, interleaved image-text format, LLaVA-NeXT-Interleave exhibits emergent capabilities, such as cross-domain knowledge transfer, long-context reasoning, and efficient multimodal understanding, making it a highly adaptable solution for complex vision-language applications. To date, this proposal still holds state-of-the-art status.  

Inspired by the impressive performance of LLaVA-NeXT-Interleave, we have chosen this model as the foundation for our interleaved image-text comprehension task, which includes interactive multimodal communication, multi-image reasoning, document and knowledge-based understanding, and multi-image discrimination. Our innovation lies in the integration of [specific technique or method], which enhances the model by leveraging the [unique characteristics] of the [name of dataset]. Through evaluation with [evaluation metrics], we observe a [percent] improvement in the performance of LLaVA-NeXT-Interleave, thanks to the additional techniques incorporated into the original architecture.


% The remainder of the article is organized as follows: 
% \label{sec:intro}


\section{Tasks and Datasets} \label{sec:2}

\subsection{Tasks}
In this study, we focus on understanding visual content, aligning it with textual cues and performing logical inference to answer open-ended or multiple-choice questions that are relevant to multiple images, including:

\begin{itemize}
    \item \textbf{Multi-Image Reasoning}: this involves comparing and analyzing multiple images and their related texts to draw meaningful conclusions or highlight key differences.\\

    \item \textbf{Document and Knowledge-Based Understanding}: this involves understanding and extracting information from structured contents such as documents, charts, and tables.\\

    \item \textbf{Interactive Multi-Modal Communication}: this involves engaging in a conversation by understanding and responding to both images and text in a dynamic, interactive setting.\\

    % \item \textbf{Multi-Image Discrimination}: this evaluating two images side-by-side to identify both similarities and differences across various aspects like objects, actions, and environments.
\end{itemize}


\subsection{Datasets}
To train and evaluate our proposed model on the aforementioned tasks, we utilize 22 data sources. For Multi-Image Reasoning, datasets like Spot-the-Diff and CLEVR-Change are used for detecting visual differences in surveillance and synthetic environments, while IEdit and Birds-to-Words emphasize expressing nuanced visual relationships and subtle distinctions. Domains like driving, fashion and industrial scenarios are covered via nuScenes, Fashion200K and VISION, respectively. The MIT-States-PropertyCoherence dataset plays a critical role in assessing how well models can understand and evaluate the logical consistency of object properties across different states. For the second task, Document and Knowledge-Based Understanding, datasets include SlideVQA, OCR-VQA, WebQA, TQA, MMQA and DocVQA are used to train models' comprehension of slides, book covers, documents and webpages. Interactive Multi-Modal Communication task uses conversational datasets like ALFRED and MMCoQA, which challenge models to engage in coherent visual-language dialogue. 

While MMCoQA contains 2,382 samples, the other datasets all have 500 samples in the test set. 

% Lastly, the task Multi-Image Discrimination uses datasets like LFW for facial comparison and Totally-Looks-Like for evaluating visual similarity selection across multiple dimensions. 

\section{Approach}
Given the outstanding performance of the LLaVA-NeXT architecture\cite{liu2024llavanext} on interleaved images-texts tasks in the existing literature, we adopt and modify this model for four aforementioned challenges described in section \ref{sec:2}. Specifically, we enhance the performance of the original LLaVa-Next model to adapt with these specific tasks by adding a dense connector to the model. Descriptions of the original LLaVa-Next model and the dense connector are shown in subsections \ref{sec:3.1} and  \ref{sec:3.2}, respectively, while the full modified architecture is shown in figure \ref{}. 
\subsection{LLaVA-NeXT Architecture} \label{sec:3.1}
The LLaVA-NeXT model is built upon LLaVA-1.5 \cite{Improved Baselines with Visual Instruction Tuning}, which is an enhanced multimodal model that simplifies the architecture of its predecessor LLaVA \cite{LLaVA paper} while achieving state-of-the-art performance across a range of vision-language tasks. Therefore, it can be said that LLaVA-NeXT is the third generation of LLaVa. 

LLaVA was originally proposed as a vision-language model that connects a powerful large language model (LLM), such as Vicuna, with a vision encoder like CLIP-ViT, enabling it to process and understand multimodal inputs. The core design includes a visual encoder to extract image features, a projection layer to align these with the LLM’s embedding space, and the LLM itself for reasoning and generation. Building upon this foundation, LLaVA-1.5 presents an improved baseline by simplifying and optimizing the architecture. Notably, it replaces the original linear projection with a two-layer MLP, offering more expressive visual-language alignment. It retains the same high-resolution CLIP ViT-L/336px encoder and Vicuna-13B language model, but achieves superior performance using only 1.2 million publicly available image-text pairs. LLaVA-1.5 demonstrates that with effective instruction tuning and architectural refinement, high-quality multimodal understanding can be achieved with relatively low data and compute costs, surpassing prior baselines across a range of visual QA benchmarks.

LLaVA-NeXT is a state-of-the-art open-source large multimodal model with improvements in reasoning, OCR capabilities, and world knowledge understanding compared to previous versions. While it retains the core architecture of combining a vision encoder, a projection module, and a large language model, LLaVA-NeXT introduces several important improvements. In particular, by increasing the input image resolution to 4x more pixels  with  three aspect ratios supported, including to 672×672, 336×1344 and 1344×336, it captures much finer visual details across diverse image formats. Apart from that, it also introduces a more diverse and improved visual instruction tuning dataset, which boosts its performance in visual reasoning and OCR tasks. Furthermore, with enhanced instruction tuning and pretraining strategies, the model demonstrates stronger visual conversation abilities, adapting to a wider range of real-world scenarios with better world knowledge and logical reasoning. Lastly, efficient deployment and fast inference are enabled through SGLang, making LLaVA-NeXT both powerful and practical for real-world applications.


\subsection{Dense Connector} \label{sec:3.2}

Dense Connector \cite{yao2024dense}

 
\input{section/3-experiments}

\input{section/4-conclusion}

\section*{Acknowledgment}

    This publication has emanated from research supported in part by research grants from Science Foundation Ireland (SFI) under grant numbers  SFI/13/RC/2106\_P2 and 18/CRT/6223, and co-funded by the European Regional Development Fund.

\bibliographystyle{IEEEbib}
\bibliography{myref}


\end{document}

